Assumption-lean logistic regression with missing covariates

Missing covariates are frequently encountered in supervised learning problems, and classical methods for estimation using such data use carefully chosen imputation schemes for missing data, or likelihood approximations that lead to nonconvex $M$-estimation problems. These methods and their relatives are suitable for scenarios in which the covariate distribution is known, and more broadly, have enjoyed tremendous success in linear models. But even in basic nonlinear problems such as logistic regression in moderate dimensions, such methods can experience drastic failure modes when the covariate distribution is unknown. Motivated by the need for reliable alternatives, we consider the problem of parameter estimation in logistic regression with missing covariates. Crucially, we operate in the assumption-lean setting where the covariate distribution is unknown (but bounded). We design a stochastic approximation method that is based on $Z$-estimation with a novel monotone operator, and establish that our algorithm is computationally efficient and achieves provable signal recovery at parametric rates under the hypothesis that covariates are missing completely at random. Our theory sharply characterizes the $\ell_2^2$ risk of the estimator in terms of the missingness profile, accommodating heterogeneous observation probabilities. Importantly, it shows that our method always outperforms the de facto ``complete-case'' estimator that ignores observations with any missing data. Even in the setting with homogeneous missingness (in which each covariate is observed independently with probability $q$), our bounds exhibit intricate and nonstandard dependence on $q$ that can yield significant improvements over using only complete cases. We complement our upper bounds with new information-theoretic lower bounds that show that this intricate dependence on $q$ is fundamental in a minimax sense.

==> sim-results/non_gaussian_estimation_summary_d_100_q_0.85_seed_2026.csv <==
"n","method","rmse","lower","upper"
200,"Complete-data MLE",1.43949669495139,1.42800004600259,1.45099334390019
500,"Complete-data MLE",1.28762207461443,1.27561164664928,1.29963250257958
1000,"Complete-data MLE",0.892144589324569,0.876359551273458,0.907929627375679
2000,"Complete-data MLE",0.688905248344929,0.67718607768068,0.700624419009178
5000,"Complete-data MLE",0.523182698382293,0.492841408821052,0.553523987943534
10000,"Complete-data MLE",0.372875396114613,0.332511395527704,0.413239396701523
20000,"Complete-data MLE",0.256592246407068,0.215564386024938,0.297620106789198
50000,"Complete-data MLE",0.131483817440249,0.113157360409443,0.149810274471056
100000,"Complete-data MLE",0.0846467095406917,0.0735570530926798,0.0957363659887037
250000,"Complete-data MLE",0.0514079519898052,0.0486467539213717,0.0541691500582387
500000,"Complete-data MLE",0.0384785672366356,0.0357224258458417,0.0412347086274295
1000000,"Complete-data MLE",0.0279883458963706,0.0259957791120383,0.0299809126807028
200,"Complete-case MLE",1.25,1.25,1.25
500,"Complete-case MLE",1.25,1.25,1.25
1000,"Complete-case MLE",1.25,1.25,1.25
2000,"Complete-case MLE",1.25,1.25,1.25
5000,"Complete-case MLE",1.25,1.25,1.25
10000,"Complete-case MLE",1.25,1.25,1.25
20000,"Complete-case MLE",1.26083454358767,1.2396900789841,1.28197900819124
50000,"Complete-case MLE",1.26083454358767,1.2396900789841,1.28197900819124
100000,"Complete-case MLE",1.27399423244885,1.24104766673904,1.30694079815867
250000,"Complete-case MLE",1.27399423244885,1.24104766673904,1.30694079815867
500000,"Complete-case MLE",1.27399423244885,1.24104766673904,1.30694079815867
1000000,"Complete-case MLE",1.29634778850697,1.25227977816277,1.34041579885117
200,"Zero imputation",1.47617708780014,1.46325458800835,1.48909958759193
500,"Zero imputation",1.29578358962291,1.27763467526877,1.31393250397704
1000,"Zero imputation",0.9065139185883,0.884894429511071,0.92813340766553
2000,"Zero imputation",0.624912785228733,0.610594161082655,0.639231409374811
5000,"Zero imputation",0.451301923067151,0.440828911638261,0.46177493449604
10000,"Zero imputation",0.390883146861134,0.382560638917771,0.399205654804497
20000,"Zero imputation",0.364464972506085,0.357915119146029,0.371014825866141
50000,"Zero imputation",0.346719960577344,0.343310606477382,0.350129314677305
100000,"Zero imputation",0.340390498931637,0.337723288716041,0.343057709147233
250000,"Zero imputation",0.33734352720841,0.335709111676378,0.338977942740443
500000,"Zero imputation",0.335276630633444,0.334178422250118,0.33637483901677
1000000,"Zero imputation",0.334468201957442,0.333567248554106,0.335369155360778
200,"Gaussian mean imputation",1.49209054757298,1.47839044247165,1.5057906526743
500,"Gaussian mean imputation",1.36486855162065,1.3490375542841,1.38069954895719
1000,"Gaussian mean imputation",1.01108146325592,0.988464120911346,1.0336988056005
2000,"Gaussian mean imputation",0.773167993704449,0.760082961086578,0.78625302632232
5000,"Gaussian mean imputation",0.63890524140763,0.630489034997389,0.64732144781787
10000,"Gaussian mean imputation",0.598507127633347,0.592434624657819,0.604579630608875
20000,"Gaussian mean imputation",0.581511035534954,0.576960880462333,0.586061190607575
50000,"Gaussian mean imputation",0.570545111965504,0.568225191889488,0.57286503204152
100000,"Gaussian mean imputation",0.566325684435884,0.564427913379194,0.568223455492574
250000,"Gaussian mean imputation",0.564481732608457,0.56333416421592,0.565629301000995
500000,"Gaussian mean imputation",0.563100542452018,0.56234524703233,0.563855837871707
1000000,"Gaussian mean imputation",0.562579867152722,0.561977021547265,0.563182712758179
200,"Gaussian MLE",1.48850682571651,1.47348241876516,1.50353123266786
500,"Gaussian MLE",1.32551429788829,1.30862205398269,1.34240654179388
1000,"Gaussian MLE",1.09100028664445,1.06701612726125,1.11498444602765
2000,"Gaussian MLE",0.737160273922225,0.719000149323575,0.755320398520875
5000,"Gaussian MLE",0.532106686551631,0.519275239187431,0.544938133915831
10000,"Gaussian MLE",0.463974240194156,0.454046225467006,0.473902254921306
20000,"Gaussian MLE",0.434991018445263,0.42735378929075,0.442628247599775
50000,"Gaussian MLE",0.417099847883559,0.413172311045021,0.421027384722097
100000,"Gaussian MLE",0.410178561751883,0.407178449185218,0.413178674318548
250000,"Gaussian MLE",0.406942958048193,0.405051971202953,0.408833944893433
500000,"Gaussian MLE",0.40507713266811,0.403845674281491,0.406308591054729
1000000,"Gaussian MLE",0.404172415437819,0.403137791215707,0.405207039659931
200,"Proposed SA",2.0058034089102,1.97792999110526,2.03367682671515
500,"Proposed SA",1.98657212672855,1.96074571917988,2.01239853427721
1000,"Proposed SA",1.94508258223184,1.91246295155164,1.97770221291204
2000,"Proposed SA",1.89198514385137,1.85646525052201,1.92750503718072
5000,"Proposed SA",1.26857181014607,1.18896639944813,1.34817722084401
10000,"Proposed SA",0.550281488631259,0.533256932094529,0.567306045167989
20000,"Proposed SA",0.364476652022718,0.352791630481845,0.376161673563591
50000,"Proposed SA",0.229614117636001,0.221163668938854,0.238064566333149
100000,"Proposed SA",0.172257429714449,0.165147789246741,0.179367070182157
250000,"Proposed SA",0.121373930362377,0.115595561085359,0.127152299639395
500000,"Proposed SA",0.0942334162944072,0.0895750593800705,0.0988917732087438
1000000,"Proposed SA",0.0740092510507056,0.0700396108285935,0.0779788912728177


==> sim-results/non_gaussian_estimation_summary_d_10_q_0.4_seed_2026.csv <==
"n","method","rmse","lower","upper"
200,"Complete-data MLE",0.69789221611309,0.675940079925182,0.719844352300998
500,"Complete-data MLE",0.646462225398844,0.636240755458537,0.656683695339151
1000,"Complete-data MLE",0.613054010481307,0.600991470995914,0.6251165499667
2000,"Complete-data MLE",0.576415536068741,0.554966197697033,0.59786487444045
5000,"Complete-data MLE",0.461764177539312,0.422873205800348,0.500655149278276
10000,"Complete-data MLE",0.331455232074169,0.282428094622877,0.380482369525461
20000,"Complete-data MLE",0.1441038015775,0.115582155282681,0.17262544787232
50000,"Complete-data MLE",0.0951372724733218,0.0779222955935661,0.112352249353078
100000,"Complete-data MLE",0.0541775308767951,0.047579228061674,0.0607758336919161
250000,"Complete-data MLE",0.0351459857467937,0.0307868247544251,0.0395051467391623
500000,"Complete-data MLE",0.0229746002247947,0.0205715852400919,0.0253776152094976
1000000,"Complete-data MLE",0.0173693929435612,0.0153151453018277,0.0194236405852946
200,"Complete-case MLE",1.25,1.25,1.25
500,"Complete-case MLE",1.28243533389325,1.24703874654931,1.3178319212372
1000,"Complete-case MLE",1.33767620631817,1.27965969877806,1.39569271385828
2000,"Complete-case MLE",1.42315348143656,1.34520998686716,1.50109697600596
5000,"Complete-case MLE",1.55677346345804,1.47150229641621,1.64204463049988
10000,"Complete-case MLE",1.63274304111967,1.55376398667101,1.71172209556833
20000,"Complete-case MLE",1.70117673932674,1.62800203679225,1.77435144186122
50000,"Complete-case MLE",1.65006307919296,1.58903038666528,1.71109577172064
100000,"Complete-case MLE",1.58216413744323,1.52545455602472,1.63887371886173
250000,"Complete-case MLE",1.38676596130739,1.35335409514894,1.42017782746584
500000,"Complete-case MLE",1.16748793587325,1.12742213036673,1.20755374137977
1000000,"Complete-case MLE",0.852169390060669,0.81550055668173,0.888838223439607
200,"Zero imputation",0.809063110488186,0.765995466540989,0.852130754435383
500,"Zero imputation",0.584615477537724,0.557795621534037,0.611435333541412
1000,"Zero imputation",0.47972613147039,0.460478897222619,0.498973365718161
2000,"Zero imputation",0.447079756006865,0.432085940421298,0.462073571592433
5000,"Zero imputation",0.427076472343714,0.416485565746715,0.437667378940713
10000,"Zero imputation",0.418649925253089,0.410552205695059,0.42674764481112
20000,"Zero imputation",0.41439580645275,0.409042604712629,0.419749008192871
50000,"Zero imputation",0.410705082704806,0.407280170302529,0.414129995107083
100000,"Zero imputation",0.410244209617943,0.407708931895989,0.412779487339896
250000,"Zero imputation",0.41010302419755,0.408505794520201,0.4117002538749
500000,"Zero imputation",0.410384478629888,0.409289197710949,0.411479759548828
1000000,"Zero imputation",0.410494646309407,0.409714092177181,0.411275200441632
200,"Gaussian mean imputation",1.02227803269739,0.977555086597248,1.06700097879754
500,"Gaussian mean imputation",0.852662683897033,0.822841623484467,0.882483744309599
1000,"Gaussian mean imputation",0.776796577473643,0.757858736025664,0.795734418921621
2000,"Gaussian mean imputation",0.755305943811453,0.741014146162552,0.769597741460354
5000,"Gaussian mean imputation",0.741537586705433,0.732550257587238,0.750524915823628
10000,"Gaussian mean imputation",0.735032087311826,0.728205825088214,0.741858349535438
20000,"Gaussian mean imputation",0.732638543081906,0.727875027009311,0.737402059154501
50000,"Gaussian mean imputation",0.729404796958826,0.726591687604784,0.732217906312869
100000,"Gaussian mean imputation",0.729814785297634,0.727822573268826,0.731806997326442
250000,"Gaussian mean imputation",0.730512738971143,0.729217137064539,0.731808340877748
500000,"Gaussian mean imputation",0.730487730435768,0.72954731128142,0.731428149590115
1000000,"Gaussian mean imputation",0.730507989645773,0.729802623989427,0.731213355302119
200,"Gaussian MLE",1.15269997196027,1.10661200694587,1.19878793697467
500,"Gaussian MLE",0.953181640946541,0.91076062619952,0.995602655693561
1000,"Gaussian MLE",0.796051524473016,0.763450356188312,0.82865269275772
2000,"Gaussian MLE",0.718546248759613,0.693595189690429,0.743497307828796
5000,"Gaussian MLE",0.678012259320751,0.662228224491117,0.693796294150385
10000,"Gaussian MLE",0.663587855580916,0.652137740651017,0.675037970510816
20000,"Gaussian MLE",0.656679587496563,0.649138444080269,0.664220730912857
50000,"Gaussian MLE",0.650738205814646,0.646114095688124,0.655362315941169
100000,"Gaussian MLE",0.650544193518404,0.647187316444327,0.653901070592481
250000,"Gaussian MLE",0.650715307250655,0.648546150593897,0.652884463907413
500000,"Gaussian MLE",0.650520775961357,0.648914175232922,0.652127376689791
1000000,"Gaussian MLE",0.65053463184313,0.649340292302422,0.651728971383838
200,"Proposed SA",1.77286784134671,1.70529704169443,1.84043864099899
500,"Proposed SA",1.6345041277225,1.56394874347691,1.70505951196808
1000,"Proposed SA",1.23825263517282,1.15888499359645,1.31762027674918
2000,"Proposed SA",0.763512942430263,0.705790927248824,0.821234957611701
5000,"Proposed SA",0.487199152795323,0.451266136852909,0.523132168737737
10000,"Proposed SA",0.353953379035611,0.326957648205335,0.380949109865887
20000,"Proposed SA",0.274663744690044,0.252062494342107,0.297264995037981
50000,"Proposed SA",0.203023462170149,0.185257713664063,0.220789210676235
100000,"Proposed SA",0.15300758698783,0.139377431589375,0.166637742386285
250000,"Proposed SA",0.111801689554195,0.100460338335171,0.123143040773219
500000,"Proposed SA",0.089821544578407,0.0797673670917821,0.099875722065032
1000000,"Proposed SA",0.0717974653310346,0.0632748628252549,0.0803200678368143

